Pushdown Normal-Form Bisimulation: A Nominal Context-Free Approach to Program Equivalence

We propose Pushdown Normal Form (PDNF) Bisimulation to verify contextual equivalence in higher-order functional programming languages with local state. Similar to previous work on Normal Form (NF) bisimulation, PDNF Bisimulation is sound and complete with respect to contextual equivalence. However, unlike traditional NF Bisimulation, PDNF Bisimulation is also decidable for a class of program terms that reach bounded configurations but can potentially have unbounded call stacks and input an unbounded number of unknown functions from their context. Our approach relies on the principle that, in model-checking for reachability, pushdown systems can be simulated by finite-state automata designed to accept their initial/final stack content. We embody this in a stackless Labelled Transition System (LTS), together with an on-the-fly saturation procedure for call stacks, upon which bisimulation is defined. To enhance the effectiveness of our bisimulation, we develop up-to techniques and confirm their soundness for PDNF Bisimulation. We develop a prototype implementation of our technique which is able to verify equivalence in examples from practice and the literature that were out of reach for previous work.

==> data.csv <==
Hobbit,SLBisim
0.004,0.004
0.004,0.004
0.005,0.004
0.005,0.005
0.005,0.004
0.005,0.005
0.005,0.005
0.005,0.004
0.005,0.004
0.005,0.004
0.005,0.004
0.006,0.007
0.006,0.006
0.006,0.004
0.006,0.006
0.006,0.006
0.006,0.004
0.006,0.004
0.006,0.004
0.006,0.005
0.006,0.004
0.006,0.004
0.006,0.005
0.006,0.006
0.006,0.004
0.006,0.005
0.006,0.006
0.006,0.005
0.006,0.005
0.006,0.005
0.007,0.006
0.007,0.004
0.007,0.006
0.007,0.006
0.007,0.005
0.007,0.006
0.007,0.006
0.007,0.005
0.007,0.005
0.007,0.007
0.007,0.006
0.007,0.006
0.007,0.007
0.007,0.006
0.007,0.006
0.007,0.006
0.007,0.006
0.008,0.005
0.008,0.006
0.008,0.005
0.008,0.006
0.008,0.005
0.008,0.006
0.008,0.006
0.008,0.006
0.008,0.006
0.008,0.005
0.008,0.005
0.008,0.007
0.008,0.005
0.008,0.007
0.008,0.007
0.008,0.007
0.008,0.006
0.008,0.006
0.008,0.007
0.008,0.007
0.008,0.007
0.009,0.007
0.009,0.006
0.009,0.006
0.009,0.010
0.009,0.010
0.009,0.008
0.009,0.007
0.009,0.006
0.009,0.005
0.009,0.007
0.009,0.008
0.009,0.007
0.009,0.006
0.010,0.010
0.010,0.008
0.010,0.007
0.010,0.008
0.010,0.013
0.010,0.012
0.010,0.007
0.011,0.008
0.011,0.007
0.011,0.008
0.011,0.008
0.011,0.010
0.011,0.007
0.012,0.018
0.012,0.008
0.012,0.023
0.014,0.010
0.014,0.009
0.015,0.014
0.015,0.015
0.015,0.018
0.015,0.012
0.016,0.019
0.016,0.016
0.016,0.014
0.016,0.020
0.016,0.013
0.017,0.021
0.017,0.014
0.017,0.023
0.019,0.020
0.019,0.023
0.020,0.023
0.020,0.023
0.020,0.030
0.021,0.018
0.021,0.046
0.022,0.021
0.022,0.098
0.022,0.018
0.023,0.020
0.023,0.027
0.023,0.021
0.024,0.026
0.024,0.022
0.024,0.031
0.024,0.020
0.024,0.021
0.025,0.031
0.026,0.102
0.027,0.034
0.029,0.030
0.029,0.038
0.030,0.032
0.030,0.021
0.031,0.045
0.031,0.031
0.031,0.024
0.032,0.028
0.032,0.034
0.034,0.021
0.035,0.025
0.036,0.039
0.037,0.034
0.037,1.237
0.037,0.036
0.040,0.039
0.043,0.026
0.045,0.040
0.045,0.036
0.046,0.044
0.047,0.035
0.049,0.031
0.049,0.054
0.052,0.448
0.053,0.031
0.053,0.039
0.058,0.032
0.059,0.035
0.059,0.047
0.059,0.056
0.059,0.070
0.065,0.073
0.067,0.121
0.070,0.120
0.070,0.044
0.071,0.049
0.073,0.060
0.077,0.041
0.085,0.058
0.086,0.125
0.089,5.536
0.098,0.080
0.101,0.154
0.105,0.073
0.105,0.074
0.111,0.071
0.140,0.142
0.141,0.273
0.146,2.031
0.170,0.231
0.178,0.127
0.193,0.139
0.194,0.180
0.206,0.193
0.249,0.185
0.263,0.131
0.337,0.272
0.414,0.012
0.415,0.284
0.489,0.679
0.490,0.303
0.524,0.847
0.587,1.039
0.675,0.406
0.916,0.719
1.051,1.775
1.087,0.790
1.162,1.163
1.785,2.496
1.989,14.129
2.252,1.837
2.927,0.721
3.550,1.968
6.357,4.610
14.619,21.677

